Longitudinal Modularity, a Modularity for Link Streams

Temporal networks are commonly used to model real-life phenomena. When these phenomena represent interactions and are captured at a fine-grained temporal resolution, they are modeled as link streams. Community detection is an essential network analysis task. Although many methods exist for static networks, and some methods have been developed for temporal networks represented as sequences of snapshots, few works can handle link streams. This article introduces the first adaptation of the well-known Modularity quality function to link streams. Unlike existing methods, it is independent of the time scale of analysis. After introducing the quality function, and its relation to existing static and dynamic definitions of Modularity, we show experimentally its relevance for dynamic community evaluation.

==> figures/plot_expe/mm_commu_eval_ejm.json <==
{
    "mm_commu_groupby=hour_iwr=0.01.json": {
        "nvi": 0.23931,
        "lm": 0.61885,
        "rho": -0.03022152905977465
    },
    "mm_commu_groupby=halfday_iwr=0.1.json": {
        "nvi": 0.1139,
        "lm": 0.76882,
        "rho": -0.009262206378509136
    },
    "mm_commu_groupby=hour_iwr=0.1.json": {
        "nvi": 0.17493,
        "lm": 0.70617,
        "rho": -0.01930422051053536
    },
    "mm_commu_groupby=day_iwr=0.001.json": {
        "nvi": 0.09223,
        "lm": 0.83082,
        "rho": -0.006938697561907187
    },
    "mm_commu_groupby=hour_iwr=2.json": {
        "nvi": 0.03578,
        "lm": 0.87901,
        "rho": -0.007479788656184353
    },
    "mm_commu_groupby=quarter_iwr=5.json": {
        "nvi": 0.0425,
        "lm": 0.87929,
        "rho": -0.007336558660640397
    },
    "mm_commu_groupby=quarter_iwr=0.01.json": {
        "nvi": 0.27575,
        "lm": 0.56833,
        "rho": -0.05123920470218771
    },
    "mm_commu_groupby=half_iwr=5.json": {
        "nvi": 0.03184,
        "lm": 0.88464,
        "rho": -0.0072092431090457695
    },
    "mm_commu_groupby=half_iwr=2.json": {
        "nvi": 0.04664,
        "lm": 0.87226,
        "rho": -0.007819296793770025
    },
    "mm_commu_groupby=hour_iwr=1.json": {
        "nvi": 0.0512,
        "lm": 0.86786,
        "rho": -0.008588494917987565
    },
    "mm_commu_groupby=hour_iwr=0.001.json": {
        "nvi": 0.25032,
        "lm": 0.57634,
        "rho": -0.03295350860440936
    },
    "mm_commu_groupby=day_iwr=0.01.json": {
        "nvi": 0.07927,
        "lm": 0.84521,
        "rho": -0.006938697561907187
    },
    "mm_commu_groupby=halfday_iwr=5.json": {
        "nvi": 0.03094,
        "lm": 0.87861,
        "rho": -0.006965221635156067
    },
    "mm_commu_groupby=5min_iwr=0.1.json": {
        "nvi": 0.24935,
        "lm": 0.39292,
        "rho": -0.04867167441169606
    },
    "mm_commu_groupby=5min_iwr=5.json": {
        "nvi": 0.04196,
        "lm": 0.87542,
        "rho": -0.00777155346192204
    },
    "mm_commu_groupby=day_iwr=5.json": {
        "nvi": 0.02918,
        "lm": 0.87774,
        "rho": -0.006938697561907187
    },
    "mm_commu_groupby=halfday_iwr=0.01.json": {
        "nvi": 0.15319,
        "lm": 0.74071,
        "rho": -0.01047700893330787
    },
    "mm_commu_groupby=half_iwr=0.1.json": {
        "nvi": 0.18482,
        "lm": 0.69062,
        "rho": -0.024327879983873365
    },
    "mm_commu_groupby=halfday_iwr=1.json": {
        "nvi": 0.0404,
        "lm": 0.87226,
        "rho": -0.007150890147898233
    },
    "mm_commu_groupby=day_iwr=1.json": {
        "nvi": 0.03856,
        "lm": 0.87167,
        "rho": -0.006938697561907187
    },
    "mm_commu_groupby=5min_iwr=1.json": {
        "nvi": 0.10435,
        "lm": 0.77847,
        "rho": -0.014821652131474527
    },
    "mm_commu_groupby=quarter_iwr=1.json": {
        "nvi": 0.07498,
        "lm": 0.82952,
        "rho": -0.010832431514842871
    },
    "mm_commu_groupby=half_iwr=0.001.json": {
        "nvi": 0.27695,
        "lm": 0.57517,
        "rho": -0.044157277144736565
    },
    "mm_commu_groupby=hour_iwr=5.json": {
        "nvi": 0.03409,
        "lm": 0.88058,
        "rho": -0.007145585333248456
    },
    "mm_commu_groupby=halfday_iwr=0.001.json": {
        "nvi": 0.14798,
        "lm": 0.75793,
        "rho": -0.010317864493814586
    },
    "mm_commu_groupby=halfday_iwr=2.json": {
        "nvi": 0.03371,
        "lm": 0.87344,
        "rho": -0.007055403484202262
    },
    "mm_commu_groupby=half_iwr=1.json": {
        "nvi": 0.06495,
        "lm": 0.83244,
        "rho": -0.009431960447301971
    },
    "mm_commu_groupby=5min_iwr=0.01.json": {
        "nvi": 0.30197,
        "lm": 0.20878,
        "rho": -0.07505251766503278
    },
    "mm_commu_groupby=day_iwr=0.1.json": {
        "nvi": 0.05816,
        "lm": 0.85171,
        "rho": -0.006938697561907187
    },
    "mm_commu_groupby=quarter_iwr=2.json": {
        "nvi": 0.05194,
        "lm": 0.86553,
        "rho": -0.008572580474038237
    },
    "mm_commu_groupby=quarter_iwr=5.02.json": {
        "nvi": 0.0325,
        "lm": 0.88241,
        "rho": -0.0073100345873915165
    },
    "mm_commu_groupby=day_iwr=2.json": {
        "nvi": 0.02911,
        "lm": 0.87433,
        "rho": -0.006938697561907187
    },
    "mm_commu_groupby=quarter_iwr=0.001.json": {
        "nvi": 0.29045,
        "lm": 0.47867,
        "rho": -0.057971014492753624
    },
    "mm_commu_groupby=5min_iwr=2.json": {
        "nvi": 0.06857,
        "lm": 0.8407,
        "rho": -0.010386827084261675
    },
    "mm_commu_groupby=day_iwr=10.json": {
        "nvi": 0.02331,
        "lm": 0.8755,
        "rho": -0.006938697561907187
    },
    "mm_commu_groupby=quarter_iwr=0.1.json": {
        "nvi": 0.21432,
        "lm": 0.55178,
        "rho": -0.031791754196108385
    },
    "mm_commu_groupby=half_iwr=0.01.json": {
        "nvi": 0.25806,
        "lm": 0.57378,
        "rho": -0.0387251469433658
    }
}

==> figures/plot_expe/mm_commu_eval_emm.json <==
{
    "mm_commu_groupby=hour_iwr=0.01.json": {
        "nvi": 0.23931,
        "lm": 0.87207,
        "rho": -0.03022152905977465
    },
    "mm_commu_groupby=halfday_iwr=0.1.json": {
        "nvi": 0.1139,
        "lm": 0.86525,
        "rho": -0.009262206378509136
    },
    "mm_commu_groupby=hour_iwr=0.1.json": {
        "nvi": 0.17493,
        "lm": 0.88129,
        "rho": -0.01930422051053536
    },
    "mm_commu_groupby=day_iwr=0.001.json": {
        "nvi": 0.09223,
        "lm": 0.87137,
        "rho": -0.006938697561907187
    },
    "mm_commu_groupby=hour_iwr=2.json": {
        "nvi": 0.03578,
        "lm": 0.89364,
        "rho": -0.007479788656184353
    },
    "mm_commu_groupby=quarter_iwr=5.json": {
        "nvi": 0.0425,
        "lm": 0.88813,
        "rho": -0.007336558660640397
    },
    "mm_commu_groupby=quarter_iwr=0.01.json": {
        "nvi": 0.27575,
        "lm": 0.87663,
        "rho": -0.05123920470218771
    },
    "mm_commu_groupby=half_iwr=5.json": {
        "nvi": 0.03184,
        "lm": 0.89048,
        "rho": -0.0072092431090457695
    },
    "mm_commu_groupby=half_iwr=2.json": {
        "nvi": 0.04664,
        "lm": 0.89335,
        "rho": -0.007819296793770025
    },
    "mm_commu_groupby=hour_iwr=1.json": {
        "nvi": 0.0512,
        "lm": 0.89494,
        "rho": -0.008588494917987565
    },
    "mm_commu_groupby=hour_iwr=0.001.json": {
        "nvi": 0.25032,
        "lm": 0.86968,
        "rho": -0.03295350860440936
    },
    "mm_commu_groupby=day_iwr=0.01.json": {
        "nvi": 0.07927,
        "lm": 0.87524,
        "rho": -0.006938697561907187
    },
    "mm_commu_groupby=halfday_iwr=5.json": {
        "nvi": 0.03094,
        "lm": 0.88148,
        "rho": -0.006965221635156067
    },
    "mm_commu_groupby=5min_iwr=0.1.json": {
        "nvi": 0.24935,
        "lm": 0.88064,
        "rho": -0.04867167441169606
    },
    "mm_commu_groupby=5min_iwr=5.json": {
        "nvi": 0.04196,
        "lm": 0.89639,
        "rho": -0.00777155346192204
    },
    "mm_commu_groupby=day_iwr=5.json": {
        "nvi": 0.02918,
        "lm": 0.87974,
        "rho": -0.006938697561907187
    },
    "mm_commu_groupby=halfday_iwr=0.01.json": {
        "nvi": 0.15319,
        "lm": 0.86085,
        "rho": -0.01047700893330787
    },
    "mm_commu_groupby=half_iwr=0.1.json": {
        "nvi": 0.18482,
        "lm": 0.88696,
        "rho": -0.024327879983873365
    },
    "mm_commu_groupby=halfday_iwr=1.json": {
        "nvi": 0.0404,
        "lm": 0.88525,
        "rho": -0.007150890147898233
    },
    "mm_commu_groupby=day_iwr=1.json": {
        "nvi": 0.03856,
        "lm": 0.88078,
        "rho": -0.006938697561907187
    },
    "mm_commu_groupby=5min_iwr=1.json": {
        "nvi": 0.10435,
        "lm": 0.90191,
        "rho": -0.014821652131474527
    },
    "mm_commu_groupby=quarter_iwr=1.json": {
        "nvi": 0.07498,
        "lm": 0.89985,
        "rho": -0.010832431514842871
    },
    "mm_commu_groupby=half_iwr=0.001.json": {
        "nvi": 0.27695,
        "lm": 0.87511,
        "rho": -0.044157277144736565
    },
    "mm_commu_groupby=hour_iwr=5.json": {
        "nvi": 0.03409,
        "lm": 0.88662,
        "rho": -0.007145585333248456
    },
    "mm_commu_groupby=halfday_iwr=0.001.json": {
        "nvi": 0.14798,
        "lm": 0.86195,
        "rho": -0.010317864493814586
    },
    "mm_commu_groupby=halfday_iwr=2.json": {
        "nvi": 0.03371,
        "lm": 0.88367,
        "rho": -0.007055403484202262
    },
    "mm_commu_groupby=half_iwr=1.json": {
        "nvi": 0.06495,
        "lm": 0.89237,
        "rho": -0.009431960447301971
    },
    "mm_commu_groupby=5min_iwr=0.01.json": {
        "nvi": 0.30197,
        "lm": 0.86448,
        "rho": -0.07505251766503278
    },
    "mm_commu_groupby=day_iwr=0.1.json": {
        "nvi": 0.05816,
        "lm": 0.87832,
        "rho": -0.006938697561907187
    },
    "mm_commu_groupby=quarter_iwr=2.json": {
        "nvi": 0.05194,
        "lm": 0.89869,
        "rho": -0.008572580474038237
    },
    "mm_commu_groupby=quarter_iwr=5.02.json": {
        "nvi": 0.0325,
        "lm": 0.89142,
        "rho": -0.0073100345873915165
    },
    "mm_commu_groupby=day_iwr=2.json": {
        "nvi": 0.02911,
        "lm": 0.88161,
        "rho": -0.006938697561907187
    },
    "mm_commu_groupby=quarter_iwr=0.001.json": {
        "nvi": 0.29045,
        "lm": 0.87124,
        "rho": -0.057971014492753624
    },
    "mm_commu_groupby=5min_iwr=2.json": {
        "nvi": 0.06857,
        "lm": 0.90062,
        "rho": -0.010386827084261675
    },
    "mm_commu_groupby=day_iwr=10.json": {
        "nvi": 0.02331,
        "lm": 0.87589,
        "rho": -0.006938697561907187
    },
    "mm_commu_groupby=quarter_iwr=0.1.json": {
        "nvi": 0.21432,
        "lm": 0.88295,
        "rho": -0.031791754196108385
    },
    "mm_commu_groupby=half_iwr=0.01.json": {
        "nvi": 0.25806,
        "lm": 0.87565,
        "rho": -0.0387251469433658
    }
}

==> figures/plot_expe/mm_commu_eval_ncecwna.json <==
{
    "mm_commu_groupby=hour_iwr=0.01.json": {
        "nvi": 0.23931,
        "lm": 0.84952,
        "rho": -0.05277760095062278
    },
    "mm_commu_groupby=halfday_iwr=0.1.json": {
        "nvi": 0.1139,
        "lm": 0.86203,
        "rho": -0.012487533685573026
    },
    "mm_commu_groupby=hour_iwr=0.1.json": {
        "nvi": 0.17493,
        "lm": 0.8728,
        "rho": -0.02779192395017718
    },
    "mm_commu_groupby=day_iwr=0.001.json": {
        "nvi": 0.09223,
        "lm": 0.86931,
        "rho": -0.008999618053345216
    },
    "mm_commu_groupby=hour_iwr=2.json": {
        "nvi": 0.03578,
        "lm": 0.89663,
        "rho": -0.0044905256010355
    },
    "mm_commu_groupby=quarter_iwr=0.01.json": {
        "nvi": 0.27575,
        "lm": 0.84168,
        "rho": -0.086184671207588
    },
    "mm_commu_groupby=half_iwr=5.json": {
        "nvi": 0.03184,
        "lm": 0.89373,
        "rho": -0.0039600441360578865
    },
    "mm_commu_groupby=half_iwr=2.json": {
        "nvi": 0.04664,
        "lm": 0.89609,
        "rho": -0.005074055212510875
    },
    "mm_commu_groupby=hour_iwr=1.json": {
        "nvi": 0.0512,
        "lm": 0.89731,
        "rho": -0.006214590362212744
    },
    "mm_commu_groupby=hour_iwr=0.001.json": {
        "nvi": 0.25032,
        "lm": 0.8454,
        "rho": -0.05723364525643474
    },
    "mm_commu_groupby=day_iwr=0.01.json": {
        "nvi": 0.07927,
        "lm": 0.87482,
        "rho": -0.007355125511914614
    },
    "mm_commu_groupby=halfday_iwr=5.json": {
        "nvi": 0.03094,
        "lm": 0.88479,
        "rho": -0.0036550172936957582
    },
    "mm_commu_groupby=5min_iwr=0.1.json": {
        "nvi": 0.24935,
        "lm": 0.85845,
        "rho": -0.07086701890635941
    },
    "mm_commu_groupby=5min_iwr=5.json": {
        "nvi": 0.04196,
        "lm": 0.89939,
        "rho": -0.004769028370148747
    },
    "mm_commu_groupby=day_iwr=5.json": {
        "nvi": 0.02918,
        "lm": 0.88311,
        "rho": -0.0035754450739491164
    },
    "mm_commu_groupby=halfday_iwr=0.01.json": {
        "nvi": 0.15319,
        "lm": 0.85394,
        "rho": -0.017381225199991513
    },
    "mm_commu_groupby=half_iwr=0.1.json": {
        "nvi": 0.18482,
        "lm": 0.8759,
        "rho": -0.0353910709359815
    },
    "mm_commu_groupby=halfday_iwr=1.json": {
        "nvi": 0.0404,
        "lm": 0.8879,
        "rho": -0.00450378763765994
    },
    "mm_commu_groupby=day_iwr=1.json": {
        "nvi": 0.03856,
        "lm": 0.88353,
        "rho": -0.004185498758673372
    },
    "mm_commu_groupby=5min_iwr=1.json": {
        "nvi": 0.10435,
        "lm": 0.90183,
        "rho": -0.014901224351221168
    },
    "mm_commu_groupby=quarter_iwr=1.json": {
        "nvi": 0.07498,
        "lm": 0.9016,
        "rho": -0.009079190273091859
    },
    "mm_commu_groupby=half_iwr=0.001.json": {
        "nvi": 0.27695,
        "lm": 0.83774,
        "rho": -0.08152969635240945
    },
    "mm_commu_groupby=hour_iwr=5.json": {
        "nvi": 0.03409,
        "lm": 0.88987,
        "rho": -0.0038937339529356843
    },
    "mm_commu_groupby=halfday_iwr=0.001.json": {
        "nvi": 0.14798,
        "lm": 0.85513,
        "rho": -0.017142508540751587
    },
    "mm_commu_groupby=halfday_iwr=2.json": {
        "nvi": 0.03371,
        "lm": 0.88654,
        "rho": -0.004185498758673372
    },
    "mm_commu_groupby=half_iwr=1.json": {
        "nvi": 0.06495,
        "lm": 0.89429,
        "rho": -0.007514269951407897
    },
    "mm_commu_groupby=5min_iwr=0.01.json": {
        "nvi": 0.30197,
        "lm": 0.8152,
        "rho": -0.12432628853947843
    },
    "mm_commu_groupby=day_iwr=0.1.json": {
        "nvi": 0.05816,
        "lm": 0.87932,
        "rho": -0.005936087593099497
    },
    "mm_commu_groupby=quarter_iwr=2.json": {
        "nvi": 0.05194,
        "lm": 0.9015,
        "rho": -0.005763681116981773
    },
    "mm_commu_groupby=day_iwr=2.json": {
        "nvi": 0.02911,
        "lm": 0.88462,
        "rho": -0.003933520062809006
    },
    "mm_commu_groupby=quarter_iwr=0.001.json": {
        "nvi": 0.29045,
        "lm": 0.8288,
        "rho": -0.10041483650561249
    },
    "mm_commu_groupby=5min_iwr=2.json": {
        "nvi": 0.06857,
        "lm": 0.90277,
        "rho": -0.008243681965752116
    },
    "mm_commu_groupby=day_iwr=10.json": {
        "nvi": 0.02331,
        "lm": 0.87935,
        "rho": -0.0034826108175780336
    },
    "mm_commu_groupby=quarter_iwr=0.1.json": {
        "nvi": 0.21432,
        "lm": 0.8676,
        "rho": -0.04714123538523564
    },
    "mm_commu_groupby=half_iwr=0.01.json": {
        "nvi": 0.25806,
        "lm": 0.84756,
        "rho": -0.06682209773590511
    }
}

==> figures/plot_expe/ns_commu_eval_ejm.json <==
{
    "ns_commu_groupby=halfday_mtresh=0.4.json": {
        "nvi": 0.19777,
        "lm": 0.87019,
        "rho": -0.005580665011564496
    },
    "ns_commu_groupby=day_mtresh=0.2.json": {
        "nvi": 0.09829,
        "lm": 0.85056,
        "rho": -0.0034693487809535936
    },
    "ns_commu_groupby=hour_mtresh=0.8.json": {
        "nvi": 0.3785,
        "lm": 0.91077,
        "rho": -0.027929849131071362
    },
    "ns_commu_groupby=quarter_mtresh=1.json": {
        "nvi": 0.45599,
        "lm": 0.89306,
        "rho": -0.07194124387293908
    },
    "ns_commu_groupby=day_mtresh=0.6.json": {
        "nvi": 0.13299,
        "lm": 0.87808,
        "rho": -0.0034693487809535936
    },
    "ns_commu_groupby=quarter_mtresh=0.json": {
        "nvi": 0.3935,
        "lm": 0.86463,
        "rho": -0.04167197148131644
    },
    "ns_commu_groupby=half_mtresh=0.8.json": {
        "nvi": 0.42297,
        "lm": 0.90854,
        "rho": -0.04512275341099582
    },
    "ns_commu_groupby=half_mtresh=1.json": {
        "nvi": 0.4245,
        "lm": 0.90708,
        "rho": -0.04593969486706134
    },
    "ns_commu_groupby=half_mtresh=0.4.json": {
        "nvi": 0.39959,
        "lm": 0.91218,
        "rho": -0.03613109257962527
    },
    "ns_commu_groupby=half_mtresh=0.6.json": {
        "nvi": 0.41622,
        "lm": 0.91134,
        "rho": -0.041613618520168906
    },
    "ns_commu_groupby=halfday_mtresh=0.json": {
        "nvi": 0.15735,
        "lm": 0.80584,
        "rho": -0.0050926220637850916
    },
    "ns_commu_groupby=half_mtresh=0.2.json": {
        "nvi": 0.37484,
        "lm": 0.88663,
        "rho": -0.03107295181106372
    },
    "ns_commu_groupby=5min_mtresh=1.json": {
        "nvi": 0.48953,
        "lm": 0.84113,
        "rho": -0.13988796231459671
    },
    "ns_commu_groupby=5min_mtresh=0.2.json": {
        "nvi": 0.43248,
        "lm": 0.88414,
        "rho": -0.07510291340420566
    },
    "ns_commu_groupby=halfday_mtresh=0.6.json": {
        "nvi": 0.23669,
        "lm": 0.88861,
        "rho": -0.0063578203577567
    },
    "ns_commu_groupby=quarter_mtresh=0.2.json": {
        "nvi": 0.40252,
        "lm": 0.89146,
        "rho": -0.043356250132620365
    },
    "ns_commu_groupby=hour_mtresh=0.2.json": {
        "nvi": 0.32124,
        "lm": 0.85898,
        "rho": -0.01951376068920152
    },
    "ns_commu_groupby=hour_mtresh=1.json": {
        "nvi": 0.37889,
        "lm": 0.91067,
        "rho": -0.028208351900184607
    },
    "ns_commu_groupby=5min_mtresh=0.4.json": {
        "nvi": 0.45005,
        "lm": 0.88887,
        "rho": -0.0867628960044136
    },
    "ns_commu_groupby=day_mtresh=0.8.json": {
        "nvi": 0.17547,
        "lm": 0.88802,
        "rho": -0.0034693487809535936
    },
    "ns_commu_groupby=5min_mtresh=0.6.json": {
        "nvi": 0.47899,
        "lm": 0.86399,
        "rho": -0.11596590065143124
    },
    "ns_commu_groupby=day_mtresh=0.4.json": {
        "nvi": 0.1062,
        "lm": 0.86155,
        "rho": -0.0034693487809535936
    },
    "ns_commu_groupby=quarter_mtresh=0.8.json": {
        "nvi": 0.45446,
        "lm": 0.89426,
        "rho": -0.06971852653468288
    },
    "ns_commu_groupby=halfday_mtresh=0.2.json": {
        "nvi": 0.1637,
        "lm": 0.81678,
        "rho": -0.005166889468881958
    },
    "ns_commu_groupby=5min_mtresh=0.json": {
        "nvi": 0.42755,
        "lm": 0.86972,
        "rho": -0.07306586457869162
    },
    "ns_commu_groupby=halfday_mtresh=1.json": {
        "nvi": 0.24089,
        "lm": 0.88947,
        "rho": -0.006670804422093492
    },
    "ns_commu_groupby=half_mtresh=0.json": {
        "nvi": 0.36191,
        "lm": 0.83917,
        "rho": -0.02961678018970017
    },
    "ns_commu_groupby=day_mtresh=1.json": {
        "nvi": 0.17569,
        "lm": 0.88839,
        "rho": -0.0034693487809535936
    },
    "ns_commu_groupby=day_mtresh=0.json": {
        "nvi": 0.08941,
        "lm": 0.86008,
        "rho": -0.0034693487809535936
    },
    "ns_commu_groupby=5min_mtresh=0.8.json": {
        "nvi": 0.48822,
        "lm": 0.84521,
        "rho": -0.13572633522184735
    },
    "ns_commu_groupby=hour_mtresh=0.4.json": {
        "nvi": 0.36015,
        "lm": 0.90754,
        "rho": -0.02383983703609396
    },
    "ns_commu_groupby=hour_mtresh=0.json": {
        "nvi": 0.30666,
        "lm": 0.80709,
        "rho": -0.018691514418486217
    },
    "ns_commu_groupby=quarter_mtresh=0.4.json": {
        "nvi": 0.42371,
        "lm": 0.9077,
        "rho": -0.05041961083879729
    },
    "ns_commu_groupby=halfday_mtresh=0.8.json": {
        "nvi": 0.24089,
        "lm": 0.88947,
        "rho": -0.006670804422093492
    },
    "ns_commu_groupby=hour_mtresh=0.6.json": {
        "nvi": 0.37518,
        "lm": 0.91112,
        "rho": -0.027022725825959642
    },
    "ns_commu_groupby=quarter_mtresh=0.6.json": {
        "nvi": 0.44514,
        "lm": 0.90127,
        "rho": -0.061708256413520915
    }
}

==> figures/plot_expe/ns_commu_eval_emm.json <==
{
    "ns_commu_groupby=halfday_mtresh=0.4.json": {
        "nvi": 0.19777,
        "lm": 0.8788,
        "rho": -0.011161330023128992
    },
    "ns_commu_groupby=day_mtresh=0.2.json": {
        "nvi": 0.09829,
        "lm": 0.87384,
        "rho": -0.006938697561907187
    },
    "ns_commu_groupby=hour_mtresh=0.8.json": {
        "nvi": 0.3785,
        "lm": 0.88253,
        "rho": -0.055859698262142723
    },
    "ns_commu_groupby=quarter_mtresh=1.json": {
        "nvi": 0.45599,
        "lm": 0.8204,
        "rho": -0.14388248774587817
    },
    "ns_commu_groupby=day_mtresh=0.6.json": {
        "nvi": 0.13299,
        "lm": 0.88104,
        "rho": -0.006938697561907187
    },
    "ns_commu_groupby=quarter_mtresh=0.json": {
        "nvi": 0.3935,
        "lm": 0.87288,
        "rho": -0.08334394296263288
    },
    "ns_commu_groupby=half_mtresh=0.8.json": {
        "nvi": 0.42297,
        "lm": 0.8629,
        "rho": -0.09024550682199164
    },
    "ns_commu_groupby=half_mtresh=1.json": {
        "nvi": 0.4245,
        "lm": 0.86059,
        "rho": -0.09187938973412269
    },
    "ns_commu_groupby=half_mtresh=0.4.json": {
        "nvi": 0.39959,
        "lm": 0.87942,
        "rho": -0.07226218515925054
    },
    "ns_commu_groupby=half_mtresh=0.6.json": {
        "nvi": 0.41622,
        "lm": 0.86968,
        "rho": -0.08322723704033781
    },
    "ns_commu_groupby=halfday_mtresh=0.json": {
        "nvi": 0.15735,
        "lm": 0.86668,
        "rho": -0.010185244127570183
    },
    "ns_commu_groupby=half_mtresh=0.2.json": {
        "nvi": 0.37484,
        "lm": 0.88456,
        "rho": -0.06214590362212744
    },
    "ns_commu_groupby=5min_mtresh=1.json": {
        "nvi": 0.48953,
        "lm": 0.70028,
        "rho": -0.27977592462919343
    },
    "ns_commu_groupby=5min_mtresh=0.2.json": {
        "nvi": 0.43248,
        "lm": 0.82638,
        "rho": -0.15020582680841132
    },
    "ns_commu_groupby=halfday_mtresh=0.6.json": {
        "nvi": 0.23669,
        "lm": 0.88294,
        "rho": -0.0127156407155134
    },
    "ns_commu_groupby=quarter_mtresh=0.2.json": {
        "nvi": 0.40252,
        "lm": 0.87169,
        "rho": -0.08671250026524073
    },
    "ns_commu_groupby=hour_mtresh=0.2.json": {
        "nvi": 0.32124,
        "lm": 0.88789,
        "rho": -0.03902752137840304
    },
    "ns_commu_groupby=hour_mtresh=1.json": {
        "nvi": 0.37889,
        "lm": 0.88211,
        "rho": -0.056416703800369214
    },
    "ns_commu_groupby=5min_mtresh=0.4.json": {
        "nvi": 0.45005,
        "lm": 0.80525,
        "rho": -0.1735257920088272
    },
    "ns_commu_groupby=day_mtresh=0.8.json": {
        "nvi": 0.17547,
        "lm": 0.88465,
        "rho": -0.006938697561907187
    },
    "ns_commu_groupby=5min_mtresh=0.6.json": {
        "nvi": 0.47899,
        "lm": 0.74783,
        "rho": -0.23193180130286248
    },
    "ns_commu_groupby=day_mtresh=0.4.json": {
        "nvi": 0.1062,
        "lm": 0.87654,
        "rho": -0.006938697561907187
    },
    "ns_commu_groupby=quarter_mtresh=0.8.json": {
        "nvi": 0.45446,
        "lm": 0.8239,
        "rho": -0.13943705306936577
    },
    "ns_commu_groupby=halfday_mtresh=0.2.json": {
        "nvi": 0.1637,
        "lm": 0.86771,
        "rho": -0.010333778937763915
    },
    "ns_commu_groupby=5min_mtresh=0.json": {
        "nvi": 0.42755,
        "lm": 0.82899,
        "rho": -0.14613172915738323
    },
    "ns_commu_groupby=halfday_mtresh=1.json": {
        "nvi": 0.24089,
        "lm": 0.88273,
        "rho": -0.013341608844186984
    },
    "ns_commu_groupby=half_mtresh=0.json": {
        "nvi": 0.36191,
        "lm": 0.88188,
        "rho": -0.05923356037940034
    },
    "ns_commu_groupby=day_mtresh=1.json": {
        "nvi": 0.17569,
        "lm": 0.88488,
        "rho": -0.006938697561907187
    },
    "ns_commu_groupby=day_mtresh=0.json": {
        "nvi": 0.08941,
        "lm": 0.87634,
        "rho": -0.006938697561907187
    },
    "ns_commu_groupby=5min_mtresh=0.8.json": {
        "nvi": 0.48822,
        "lm": 0.70858,
        "rho": -0.2714526704436947
    },
    "ns_commu_groupby=hour_mtresh=0.4.json": {
        "nvi": 0.36015,
        "lm": 0.88853,
        "rho": -0.04767967407218792
    },
    "ns_commu_groupby=hour_mtresh=0.json": {
        "nvi": 0.30666,
        "lm": 0.8837,
        "rho": -0.037383028836972435
    },
    "ns_commu_groupby=quarter_mtresh=0.4.json": {
        "nvi": 0.42371,
        "lm": 0.86098,
        "rho": -0.10083922167759458
    },
    "ns_commu_groupby=halfday_mtresh=0.8.json": {
        "nvi": 0.24089,
        "lm": 0.88273,
        "rho": -0.013341608844186984
    },
    "ns_commu_groupby=hour_mtresh=0.6.json": {
        "nvi": 0.37518,
        "lm": 0.88414,
        "rho": -0.054045451651919284
    },
    "ns_commu_groupby=quarter_mtresh=0.6.json": {
        "nvi": 0.44514,
        "lm": 0.83962,
        "rho": -0.12341651282704183
    }
}

==> figures/plot_expe/ns_commu_eval_ncecwna.json <==
{
    "ns_commu_groupby=halfday_mtresh=0.4.json": {
        "nvi": 0.19777,
        "lm": 0.86522,
        "rho": -0.0247416555265559
    },
    "ns_commu_groupby=day_mtresh=0.2.json": {
        "nvi": 0.09829,
        "lm": 0.87297,
        "rho": -0.007806034757145586
    },
    "ns_commu_groupby=hour_mtresh=0.8.json": {
        "nvi": 0.3785,
        "lm": 0.79791,
        "rho": -0.14047944914804678
    },
    "ns_commu_groupby=quarter_mtresh=1.json": {
        "nvi": 0.45599,
        "lm": 0.60744,
        "rho": -0.3568363146391665
    },
    "ns_commu_groupby=day_mtresh=0.6.json": {
        "nvi": 0.13299,
        "lm": 0.87516,
        "rho": -0.012819084601184035
    },
    "ns_commu_groupby=quarter_mtresh=0.json": {
        "nvi": 0.3935,
        "lm": 0.78044,
        "rho": -0.17578299064230696
    },
    "ns_commu_groupby=half_mtresh=0.8.json": {
        "nvi": 0.42297,
        "lm": 0.72941,
        "rho": -0.22373851507628323
    },
    "ns_commu_groupby=half_mtresh=1.json": {
        "nvi": 0.4245,
        "lm": 0.72454,
        "rho": -0.2279293186496064
    },
    "ns_commu_groupby=half_mtresh=0.4.json": {
        "nvi": 0.39959,
        "lm": 0.77696,
        "rho": -0.17472202771235174
    },
    "ns_commu_groupby=half_mtresh=0.6.json": {
        "nvi": 0.41622,
        "lm": 0.74729,
        "rho": -0.20562257304729772
    },
    "ns_commu_groupby=halfday_mtresh=0.json": {
        "nvi": 0.15735,
        "lm": 0.86061,
        "rho": -0.016253952086914082
    },
    "ns_commu_groupby=half_mtresh=0.2.json": {
        "nvi": 0.37484,
        "lm": 0.80816,
        "rho": -0.13854319180087848
    },
    "ns_commu_groupby=5min_mtresh=1.json": {
        "nvi": 0.48953,
        "lm": 0.28524,
        "rho": -0.6948193180130287
    },
    "ns_commu_groupby=5min_mtresh=0.2.json": {
        "nvi": 0.43248,
        "lm": 0.66455,
        "rho": -0.31203715492180706
    },
    "ns_commu_groupby=halfday_mtresh=0.6.json": {
        "nvi": 0.23669,
        "lm": 0.86093,
        "rho": -0.034727969104759476
    },
    "ns_commu_groupby=quarter_mtresh=0.2.json": {
        "nvi": 0.40252,
        "lm": 0.76769,
        "rho": -0.1907160438814268
    },
    "ns_commu_groupby=hour_mtresh=0.2.json": {
        "nvi": 0.32124,
        "lm": 0.84267,
        "rho": -0.08424841386041972
    },
    "ns_commu_groupby=hour_mtresh=1.json": {
        "nvi": 0.37889,
        "lm": 0.79654,
        "rho": -0.14199132132323297
    },
    "ns_commu_groupby=5min_mtresh=0.4.json": {
        "nvi": 0.45005,
        "lm": 0.58538,
        "rho": -0.39339974961274854
    },
    "ns_commu_groupby=day_mtresh=0.8.json": {
        "nvi": 0.17547,
        "lm": 0.87162,
        "rho": -0.01996732234175738
    },
    "ns_commu_groupby=5min_mtresh=0.6.json": {
        "nvi": 0.47899,
        "lm": 0.41035,
        "rho": -0.5694134996923208
    },
    "ns_commu_groupby=day_mtresh=0.4.json": {
        "nvi": 0.1062,
        "lm": 0.87454,
        "rho": -0.008933307870223015
    },
    "ns_commu_groupby=quarter_mtresh=0.8.json": {
        "nvi": 0.45446,
        "lm": 0.61771,
        "rho": -0.3456298936915144
    },
    "ns_commu_groupby=halfday_mtresh=0.2.json": {
        "nvi": 0.1637,
        "lm": 0.86065,
        "rho": -0.017394487236615953
    },
    "ns_commu_groupby=5min_mtresh=0.json": {
        "nvi": 0.42755,
        "lm": 0.67938,
        "rho": -0.29573811191036986
    },
    "ns_commu_groupby=halfday_mtresh=1.json": {
        "nvi": 0.24089,
        "lm": 0.85978,
        "rho": -0.03629288942644344
    },
    "ns_commu_groupby=half_mtresh=0.json": {
        "nvi": 0.36191,
        "lm": 0.81753,
        "rho": -0.12358361448850977
    },
    "ns_commu_groupby=day_mtresh=1.json": {
        "nvi": 0.17569,
        "lm": 0.87145,
        "rho": -0.02036518344049059
    },
    "ns_commu_groupby=day_mtresh=0.json": {
        "nvi": 0.08941,
        "lm": 0.87632,
        "rho": -0.0069572644131814035
    },
    "ns_commu_groupby=5min_mtresh=0.8.json": {
        "nvi": 0.48822,
        "lm": 0.30625,
        "rho": -0.6737857279266662
    },
    "ns_commu_groupby=hour_mtresh=0.4.json": {
        "nvi": 0.36015,
        "lm": 0.81852,
        "rho": -0.11769527022725826
    },
    "ns_commu_groupby=hour_mtresh=0.json": {
        "nvi": 0.30666,
        "lm": 0.846,
        "rho": -0.07508434655293145
    },
    "ns_commu_groupby=quarter_mtresh=0.4.json": {
        "nvi": 0.42371,
        "lm": 0.72295,
        "rho": -0.23887049886476966
    },
    "ns_commu_groupby=halfday_mtresh=0.8.json": {
        "nvi": 0.24089,
        "lm": 0.85978,
        "rho": -0.03629288942644344
    },
    "ns_commu_groupby=hour_mtresh=0.6.json": {
        "nvi": 0.37518,
        "lm": 0.80253,
        "rho": -0.1356520678167505
    },
    "ns_commu_groupby=quarter_mtresh=0.6.json": {
        "nvi": 0.44514,
        "lm": 0.65959,
        "rho": -0.3034433551891697
    }
}
